E-ViLM: Efficient Video-Language Model via Masked Video Modeling with Semantic Vector-Quantized Tokenizer

To build scalable models for challenging real-world tasks, it is important to learn from diverse, multi-modal data in various forms (e.g., videos, text, and images). Among the existing works, a plethora of them have focused on leveraging large but cumbersome cross-modal architectures. Regardless of their effectiveness, larger architectures unavoidably prevent the models from being extended to real-world applications, so building a lightweight VL architecture and an efficient learning schema is of great practical value. In this paper, we propose an Efficient Video-Language Model (dubbed as E-ViLM) and a masked video modeling (MVM) schema, assisted with a semantic vector-quantized tokenizer. In particular, our E-ViLM learns to reconstruct the semantic labels of masked video regions, produced by the pre-trained vector-quantized tokenizer, which discretizes the continuous visual signals into labels. We show that with our simple MVM task and regular VL pre-training modelings, our E-ViLM, despite its compactness, is able to learn expressive representations from Video-Language corpus and generalize well to extensive Video-Language tasks including video question answering, text-to-video retrieval, etc. In particular, our E-ViLM obtains obvious efficiency improvements by reaching competing performances with faster inference speed, i.e., our model reaches $39.3$% Top-$1$ accuracy on the MSRVTT benchmark, retaining $91.4$% of the accuracy of state-of-the-art larger VL architecture with only $15%$ parameters and $94.8%$ fewer GFLOPs. We also provide extensive ablative studies that validate the effectiveness of our proposed learning schema for E-ViLM.

==> EViLM_Clean/tex/script.txt <==

% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=.48\textwidth]{./images/\vitcap_abstract.pdf} 
%     \caption{\small Overview of our proposed \vitcap image captioning model.
%     The conventional image captioning model typically contains a region feature extraction module and a multi-modal decoder module. \vitcap is an one-stage image captioning model based on vision transformer, where the image patches are encoded into continuous embedding by a lightweight linear projection layer. Our multi-scale regional encoder and token selection strategy guarantee the transformer attending visual regions at different scales, providing rich interactions across visual tokens.
%     }
%     \label{fig:abstract}
%     \vspace{-2mm}
% \end{figure}. 



% \setlength{\epigraphwidth}{.9\columnwidth}
% \renewcommand{\epigraphflush}{center}
% \renewcommand{\textflush}{flushepinormal}
% \begin{wrapfigure}{r}{0.5\textwidth}
%  \vspace{-3mm}
%   \begin{center}
%     \includegraphics[width=.5\textwidth]{./images/abstract.pdf} 
%   \end{center}
%   \vspace{-3mm}
%     \caption{\small Comparisons of different image captioning models. (a). Prevailing conventional models are two-stage, containing a detector-based Encoder (\eg, Faster-RCNN~\cite{ren2015faster}) for regional feature extraction/tag generation, and a multi-modal module as decoder. (b). Detector-free captioning model use general encoders instead \eg, ResBlocks~\cite{wang2021simvlm,he2016deep} or simple as Linear Projection~\cite{kim2021vilt}. (c). Our proposed \vitcapp is also detector-free but adopts a semantic tagger predicting existing visual concepts participating the captioning.
%     }
%     \vspace{-4mm}
%   \label{fig:abstract}
% \end{wrapfigure}and faster inference speed, they require large VL corpus for pre-training or more careful learning schema design to reach on par performances with the detector-based methods.

% On the other hand, the revolutionary transformer model in language domain encounters challenges when transferring to the vision and VL tasks. The foremost one is scale. Unlike the discrete word tokens in language model, visual concepts carried in tokens vary substantially at different scales. Adopting monolithic model with fixed scale hinders the vision tasks like object detection~\cite{zhou2018scale, li2019scale}, when scales of visual entities are with large variations.



% We also propose to exploit the caption as additional source of visual concepts and construct an open-vocabulary for concept tokenization.
% We propose a knowledge distillation based learning schema where the \vitcap not only mimics the masked token probability from the Teacher vision-language model, but also learns to predict its image tags produced by the detector as intriguing visual concepts.  obtained from the captions or detector
% We also comprehensively investigate various training strategies from the aspects of knowledge distillation, architectural variations and the effect of scaling pre-training.  implicitly align between the text and grid representations
% We anticipate our studies provide hands-on guidance for the practical application of \vitcap in the real-world.


% 1). A multi-scale image encoding strategy; and 2). An ad-hoc selection module that retains informative visual patches/tokens. 
% Existing efforts for efficient ViT models develop local-attention mechanism~\cite{yang2021focal}, pyramid/hierarchical architectures~\cite{liu2021swin, wang2021pyramid}, or introduce additional convolutional layers~\cite{wu2021cvt} for patch embedding to retrieve multi-scale feature maps from high resolution images.

% Instead of adopting ViT variants with architectural modifications, we investigate the simple yet must known multi-scale encoding strategies where input images are cropped and encoded at different resolutions before linear projection (as shown in Figure~\ref{fig:abstract}).  This naturally yields increased number of tokens and largely impedes both the training and inference speeds. As a countermeasure, we propose a novel training scheme that a Teacher VL model is leveraged to assist the training of \vitcap using knowledge distillation~\cite{fang2021compressing}.
% Meanwhile, a lightweight CNN based patch/token selection module is introduced to rank and select the informative image patches for the captioning task  based on the differentiable Top-$K$ trick~\cite{berthet2020learning}. This helps the model to handle multi-scale tokens with manageable computational complexity at early stage during both training and inference.
% Our selection module retains XX\% number of tokens when retaining XX\% of captioning performances at downstream. 

% \clearpage


% In this work, we aim to build a detector-free captioning model with anchoring tokens containing rich semantic concepts. We propose a knowledge distillation learning paradigm by leveraging a pre-trained Teacher VL model (with detector) to assist the training, and also a fully transformer architecture (dubbed as \vitcap\!\!) with a Concept Token Network (CTN) predicting concept tokens for captioning (see Figure~\ref{fig:distillation}).

% \begin{align} 
% \xv 
% \triangleq [\underbrace{~\wv_{~}}_{\text{\textcolor{red!50}{language}} }, \underbrace{~\qv, \vv~}_{\text{\textcolor{mygreen}{image}}}]
% = [ \underbrace{~\wv, \qv}_{\text{\textcolor{red!50}{language}}},~ \underbrace{~\vv_{~_{~}}}_{\text{\textcolor{mygreen}{image}}}]  
% \triangleq \xv^{\prime}
% \label{eq_two_views}
% \end{align}

% {
% \small
% \begin{tabular}{p{6mm} p{6mm} p{7.5mm} p{7.5mm} | p{7mm} p{6mm} p{6mm} p{6mm} p{6mm} }
% \toprule
% \multirow{2}{*}{CAP.} & \multirow{2}{*}{CAP.$^{\spadesuit}$} & \multirow{2}{*}{ BUTD} & \multirow{2}{*}{VinVL} & \multicolumn{4}{c}{{ \texttt{\textbf{COCO Captioning}}}}  \\ 
% & & & & {B@4} & {\ \ M} & {\ \ R} & {\ \ C} & {\ \ S} \\
% \hline
% \ \ \ \checkmark & \ \ \ \xmarkg & \ \ \ \ \xmarkg &  \ \ \ \ \xmarkg & \ 34.7 & 28.3 & $57.4$ & 118.6 & 22.0\\
%  \ \ \ \xmarkg & \ \ \ \checkmark & \ \ \ \ \xmarkg & \ \ \ \ \xmarkg &  \\
%  \ \ \ \xmarkg & \ \ \ \xmarkg  & \ \ \ \ \checkmark & \ \ \ \ \xmarkg & \\
%  \ \ \ \xmarkg & \ \ \ \xmarkg & \ \ \ \ \xmarkg & \ \ \ \ \checkmark \\
%  \ \ \ \multirow{2}{*}{\large \checkmark} &  \ \ \ \xmarkg &  \ \ \ \ \xmarkg & \ \ \ \ \multirow{2}{*}{\large \checkmark} \\
%   & \ \ \ {\checkmark} & \ \ \ \ \xmarkg &  \\
% \bottomrule
% \end{tabular}
% }

%     \renewcommand{\arraystretch}{1.25} 
%     \scalebox{0.95}
%     {\footnotesize
%     \begin{tabular}{l |p{6mm}p{6mm}p{6mm} |c c c c }
%     \toprule
%   \multirow{2}{*}{\textbf{Methods}} &  \multirow{2}{*}{\textbf{Param.}} &  \multirow{2}{*}{{\textbf{FLOPs}} } &  \multirow{2}{*}{\textbf{\textit{\# I-T}}} &  \multicolumn{4}{c}{\texttt{\textbf{\ \ COCO Captioning}}}\\ 
%     & & &  & {B@4} & M &{C} & S \\
%     \hline \rule{0pt}{1.1\normalbaselineskip}
%     % \!\!VilBERT~\cite{lu2019vilbert} & 265.3 & 117.1 & 3.1M & - & - & 70.6\\
%     % \textit{12-in-1}~\cite{lu202012} & 384.5 & 221.9 & 4.5M & - & - & 72.7\\
%     % UNITER~\cite{chen2020uniter} & 198.1 & 113.0 & 4M & - & - & 72.9\\
%     UVLP~\cite{zhou2020unified} & 198.1 & 113.0 & 3M & 36.5 & 116.9 \\
%     OSCAR~\cite{li2020oscar} & 198.1 & 113.0 & 7M & 36.5 & 123.7\\
%     VinVL~\cite{zhang2021multi} \\
%     X-LAN~\cite{pan2020x} \\
%     DistillVLM~\cite{fang2021compressing} & 34.5 & 6.7 & 7M & 35.6 & 120.8 \\ 
%     \vitcapp & \\
%     \bottomrule
%     \end{tabular}
%     }

% 	\begin{minipage}{0.3\linewidth}
%     \centering
%     \setlength{\tabcolsep}{4pt} % Default value: 6pt
%     \renewcommand{\arraystretch}{1.15} % Default value: 1
%     % \vspace{-2mm}
%     \scalebox{0.73}{
%      \small
%     \begin{tabular}{l|ccccc}
%     \toprule
%     \multirow{2}{*}{\textbf{Architecture}} & \multicolumn{4}{c}{{ \texttt{\textbf{COCO Captioning}}}}  \\ 
%     & {B@4} & {M} & {R} & {C} & {S} \\
%     \hline 
%     SIN-TOW & \\ 
%     ENC-DEC & \cellcolor{gray!35}$34.7$ & $28.3$ & $56.8$ & \cellcolor{gray!35}$118.6$ & $22.0$ \\
%     TWO-TOW & \\
%     $\#$ S. Blocks $=2$ & \\
%     $\#$ S. Blocks $=4$ & \cellcolor{gray!45}$35.0$ & $28.4$ & $57.1$ & \cellcolor{gray!35}$118.5$ & $21.8$\\
%     $\#$ S. Blocks $=6$ & \cellcolor{gray!25}$34.4$ & $28.1$ & $56.7$ & \cellcolor{gray!25}$116.8$ & $21.4$\\
%     $\#$ S. Blocks $=8$ & \cellcolor{gray!15}$34.2$ & $28.0$ & $56.6$ & \cellcolor{gray!15}$116.2$ & $21.4$\\
%     \bottomrule
%     \end{tabular}
%     }
%     \vspace{2mm}
%     \caption{\small
%     We compare different instantiations of \vitcapp with architectural variations of ViT based captioning model: single-tower (SIN-TOW), encoder-decoder structure (ENC-DEC), two-tower \vitcapp, and \vitcapp with various numbers of sharing blocks ($\#$ S. Blocks$=$N). All experiments are conducted without VL pre-training and are trained by cross-entropy loss. Details of the experimental settings can be found in Section~\ref{sec:otherdata}.
%     }
%     \label{tab:arch}
% 	\end{minipage} 

==> tex/script.txt <==

% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=.48\textwidth]{./images/\vitcap_abstract.pdf} 
%     \caption{\small Overview of our proposed \vitcap image captioning model.
%     The conventional image captioning model typically contains a region feature extraction module and a multi-modal decoder module. \vitcap is an one-stage image captioning model based on vision transformer, where the image patches are encoded into continuous embedding by a lightweight linear projection layer. Our multi-scale regional encoder and token selection strategy guarantee the transformer attending visual regions at different scales, providing rich interactions across visual tokens.
%     }
%     \label{fig:abstract}
%     \vspace{-2mm}
% \end{figure}. 



% \setlength{\epigraphwidth}{.9\columnwidth}
% \renewcommand{\epigraphflush}{center}
% \renewcommand{\textflush}{flushepinormal}
% \begin{wrapfigure}{r}{0.5\textwidth}
%  \vspace{-3mm}
%   \begin{center}
%     \includegraphics[width=.5\textwidth]{./images/abstract.pdf} 
%   \end{center}
%   \vspace{-3mm}
%     \caption{\small Comparisons of different image captioning models. (a). Prevailing conventional models are two-stage, containing a detector-based Encoder (\eg, Faster-RCNN~\cite{ren2015faster}) for regional feature extraction/tag generation, and a multi-modal module as decoder. (b). Detector-free captioning model use general encoders instead \eg, ResBlocks~\cite{wang2021simvlm,he2016deep} or simple as Linear Projection~\cite{kim2021vilt}. (c). Our proposed \vitcapp is also detector-free but adopts a semantic tagger predicting existing visual concepts participating the captioning.
%     }
%     \vspace{-4mm}
%   \label{fig:abstract}
% \end{wrapfigure}and faster inference speed, they require large VL corpus for pre-training or more careful learning schema design to reach on par performances with the detector-based methods.

% On the other hand, the revolutionary transformer model in language domain encounters challenges when transferring to the vision and VL tasks. The foremost one is scale. Unlike the discrete word tokens in language model, visual concepts carried in tokens vary substantially at different scales. Adopting monolithic model with fixed scale hinders the vision tasks like object detection~\cite{zhou2018scale, li2019scale}, when scales of visual entities are with large variations.



% We also propose to exploit the caption as additional source of visual concepts and construct an open-vocabulary for concept tokenization.
% We propose a knowledge distillation based learning schema where the \vitcap not only mimics the masked token probability from the Teacher vision-language model, but also learns to predict its image tags produced by the detector as intriguing visual concepts.  obtained from the captions or detector
% We also comprehensively investigate various training strategies from the aspects of knowledge distillation, architectural variations and the effect of scaling pre-training.  implicitly align between the text and grid representations
% We anticipate our studies provide hands-on guidance for the practical application of \vitcap in the real-world.


% 1). A multi-scale image encoding strategy; and 2). An ad-hoc selection module that retains informative visual patches/tokens. 
% Existing efforts for efficient ViT models develop local-attention mechanism~\cite{yang2021focal}, pyramid/hierarchical architectures~\cite{liu2021swin, wang2021pyramid}, or introduce additional convolutional layers~\cite{wu2021cvt} for patch embedding to retrieve multi-scale feature maps from high resolution images.

% Instead of adopting ViT variants with architectural modifications, we investigate the simple yet must known multi-scale encoding strategies where input images are cropped and encoded at different resolutions before linear projection (as shown in Figure~\ref{fig:abstract}).  This naturally yields increased number of tokens and largely impedes both the training and inference speeds. As a countermeasure, we propose a novel training scheme that a Teacher VL model is leveraged to assist the training of \vitcap using knowledge distillation~\cite{fang2021compressing}.
% Meanwhile, a lightweight CNN based patch/token selection module is introduced to rank and select the informative image patches for the captioning task  based on the differentiable Top-$K$ trick~\cite{berthet2020learning}. This helps the model to handle multi-scale tokens with manageable computational complexity at early stage during both training and inference.
% Our selection module retains XX\% number of tokens when retaining XX\% of captioning performances at downstream. 

% \clearpage


% In this work, we aim to build a detector-free captioning model with anchoring tokens containing rich semantic concepts. We propose a knowledge distillation learning paradigm by leveraging a pre-trained Teacher VL model (with detector) to assist the training, and also a fully transformer architecture (dubbed as \vitcap\!\!) with a Concept Token Network (CTN) predicting concept tokens for captioning (see Figure~\ref{fig:distillation}).

% \begin{align} 
% \xv 
% \triangleq [\underbrace{~\wv_{~}}_{\text{\textcolor{red!50}{language}} }, \underbrace{~\qv, \vv~}_{\text{\textcolor{mygreen}{image}}}]
% = [ \underbrace{~\wv, \qv}_{\text{\textcolor{red!50}{language}}},~ \underbrace{~\vv_{~_{~}}}_{\text{\textcolor{mygreen}{image}}}]  
% \triangleq \xv^{\prime}
% \label{eq_two_views}
% \end{align}

% {
% \small
% \begin{tabular}{p{6mm} p{6mm} p{7.5mm} p{7.5mm} | p{7mm} p{6mm} p{6mm} p{6mm} p{6mm} }
% \toprule
% \multirow{2}{*}{CAP.} & \multirow{2}{*}{CAP.$^{\spadesuit}$} & \multirow{2}{*}{ BUTD} & \multirow{2}{*}{VinVL} & \multicolumn{4}{c}{{ \texttt{\textbf{COCO Captioning}}}}  \\ 
% & & & & {B@4} & {\ \ M} & {\ \ R} & {\ \ C} & {\ \ S} \\
% \hline
% \ \ \ \checkmark & \ \ \ \xmarkg & \ \ \ \ \xmarkg &  \ \ \ \ \xmarkg & \ 34.7 & 28.3 & $57.4$ & 118.6 & 22.0\\
%  \ \ \ \xmarkg & \ \ \ \checkmark & \ \ \ \ \xmarkg & \ \ \ \ \xmarkg &  \\
%  \ \ \ \xmarkg & \ \ \ \xmarkg  & \ \ \ \ \checkmark & \ \ \ \ \xmarkg & \\
%  \ \ \ \xmarkg & \ \ \ \xmarkg & \ \ \ \ \xmarkg & \ \ \ \ \checkmark \\
%  \ \ \ \multirow{2}{*}{\large \checkmark} &  \ \ \ \xmarkg &  \ \ \ \ \xmarkg & \ \ \ \ \multirow{2}{*}{\large \checkmark} \\
%   & \ \ \ {\checkmark} & \ \ \ \ \xmarkg &  \\
% \bottomrule
% \end{tabular}
% }

%     \renewcommand{\arraystretch}{1.25} 
%     \scalebox{0.95}
%     {\footnotesize
%     \begin{tabular}{l |p{6mm}p{6mm}p{6mm} |c c c c }
%     \toprule
%   \multirow{2}{*}{\textbf{Methods}} &  \multirow{2}{*}{\textbf{Param.}} &  \multirow{2}{*}{{\textbf{FLOPs}} } &  \multirow{2}{*}{\textbf{\textit{\# I-T}}} &  \multicolumn{4}{c}{\texttt{\textbf{\ \ COCO Captioning}}}\\ 
%     & & &  & {B@4} & M &{C} & S \\
%     \hline \rule{0pt}{1.1\normalbaselineskip}
%     % \!\!VilBERT~\cite{lu2019vilbert} & 265.3 & 117.1 & 3.1M & - & - & 70.6\\
%     % \textit{12-in-1}~\cite{lu202012} & 384.5 & 221.9 & 4.5M & - & - & 72.7\\
%     % UNITER~\cite{chen2020uniter} & 198.1 & 113.0 & 4M & - & - & 72.9\\
%     UVLP~\cite{zhou2020unified} & 198.1 & 113.0 & 3M & 36.5 & 116.9 \\
%     OSCAR~\cite{li2020oscar} & 198.1 & 113.0 & 7M & 36.5 & 123.7\\
%     VinVL~\cite{zhang2021multi} \\
%     X-LAN~\cite{pan2020x} \\
%     DistillVLM~\cite{fang2021compressing} & 34.5 & 6.7 & 7M & 35.6 & 120.8 \\ 
%     \vitcapp & \\
%     \bottomrule
%     \end{tabular}
%     }

% 	\begin{minipage}{0.3\linewidth}
%     \centering
%     \setlength{\tabcolsep}{4pt} % Default value: 6pt
%     \renewcommand{\arraystretch}{1.15} % Default value: 1
%     % \vspace{-2mm}
%     \scalebox{0.73}{
%      \small
%     \begin{tabular}{l|ccccc}
%     \toprule
%     \multirow{2}{*}{\textbf{Architecture}} & \multicolumn{4}{c}{{ \texttt{\textbf{COCO Captioning}}}}  \\ 
%     & {B@4} & {M} & {R} & {C} & {S} \\
%     \hline 
%     SIN-TOW & \\ 
%     ENC-DEC & \cellcolor{gray!35}$34.7$ & $28.3$ & $56.8$ & \cellcolor{gray!35}$118.6$ & $22.0$ \\
%     TWO-TOW & \\
%     $\#$ S. Blocks $=2$ & \\
%     $\#$ S. Blocks $=4$ & \cellcolor{gray!45}$35.0$ & $28.4$ & $57.1$ & \cellcolor{gray!35}$118.5$ & $21.8$\\
%     $\#$ S. Blocks $=6$ & \cellcolor{gray!25}$34.4$ & $28.1$ & $56.7$ & \cellcolor{gray!25}$116.8$ & $21.4$\\
%     $\#$ S. Blocks $=8$ & \cellcolor{gray!15}$34.2$ & $28.0$ & $56.6$ & \cellcolor{gray!15}$116.2$ & $21.4$\\
%     \bottomrule
%     \end{tabular}
%     }
%     \vspace{2mm}
%     \caption{\small
%     We compare different instantiations of \vitcapp with architectural variations of ViT based captioning model: single-tower (SIN-TOW), encoder-decoder structure (ENC-DEC), two-tower \vitcapp, and \vitcapp with various numbers of sharing blocks ($\#$ S. Blocks$=$N). All experiments are conducted without VL pre-training and are trained by cross-entropy loss. Details of the experimental settings can be found in Section~\ref{sec:otherdata}.
%     }
%     \label{tab:arch}
% 	\end{minipage} 
